A Second Order Thermal and Momentum Immersed Boundary Method for Conjugate Heat Transfer in a Cartesian Finite Volume Solver

A conjugate heat transfer (CHT) immersed boundary (IB and CHTIB) method is developed for use with laminar and turbulent flows with low to moderate Reynolds numbers. The method is validated with the canonical flow of two co-annular rotating cylinders at $Re=50$ which shows second order accuracy of the $L_{2}$ and $L_{\infty}$ error norms of the temperature field over a wide rage of solid to fluid thermal conductivities, $\kappa_{s}/\kappa_{f} = \left(9-100\right)$. To evaluate the CHTIBM with turbulent flow a fully developed, heated, turbulent channel $\left(Re_{u_{\tau}}=150\text{ and } \kappa_{s}/\kappa_{f}=4 \right)$ is used which shows near perfect correlation to previous direct numerical simulation (DNS) results. The CHTIB method is paired with a momentum IB method (IBM), both of which use a level set field to define the wetted boundaries of the fluid/solid interfaces and are applied to the flow solver implicitly with rescaling of the difference operators of the finite volume (FV) method (FVM).

==> figures/L1_1slope.dat <==
64.0   3.53E-03
256.0  8.25E-04



==> figures/L1_2slope.dat <==
64.0   6.00E-04
256.0  3.75E-05



==> figures/L1_relative.dat <==
64.0   1.53256778E-03
128.0  3.41859539E-04
256.0  8.12214348E-05


